Simulations of orbital debris clouds due to breakup events and their characterisation using the Murchison Widefield Array radio telescope

In this paper we consider the use of wide field of view radar sensors such as the Murchison Widefield Array (MWA), a low frequency radio telescope designed for astrophysics and cosmology, for rapid response observations of the debris clouds produced by collisions between objects in Earth orbit. With an increasing density of objects in Low Earth Orbit, including legacy assets used by the astronomy community over decades, the risk of new debris clouds forming is also increasing. The MWA constitutes a wide field, rapid response passive radar system and we explore its likely performance in the detection and characterisation of debris clouds. In general, astronomy facilities such as the MWA can play a role in protecting the space environment for the future. In order to undertake this work, we adapt the NASA EVOLVE 4.0 breakup model, utilising the EVOLVE outputs to produce representative dynamic debris clouds. We find that the MWA is likely to detect a large fraction (>70%) of modelled debris cloud fragments for collision masses between 100 kg and 1000 kg for orbits in the lower part of LEO, if the MWA can achieve close to optimal detection sensitivity. Useful detection fractions are still achieved for more conservative assumptions. The detection fraction of fragments decreases as a function of altitude and inversely with collision mass. Encouragingly, we find that the wide field nature of the MWA allows the full evolving debris clouds to be observed in a single observation, with only $\sim2\%$ of the debris fragments escaping the sensitive portion of the field of view after 100 seconds, for all collision masses and altitudes. These results show that the MWA is an intrinsically useful facility for the rapid characterisation of debris clouds, but that work is required to achieve the data processing within an appropriate timeframe to provide rapid alerts.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

